A central-moment multiple-relaxation-time collision model

We propose a multiple relaxation time Boltzmann equation collision model by systematically assigning a separate relaxation time to each of the central moments of the distribution function. The Chapman-Enskog calculation leads to correct hydrodynamic equations. The thermal diffusion and viscous dissipation are mutually independent and Galilean invariant. By transforming the central moments into the absolute reference frame and evaluating using fixed discrete velocities, an efficient lattice Boltzmann (LB) model is obtained. The LB model is found to have excellent numerical stability in high-Reynolds numbers simulations.

==> D2Q37A_CM4_4_ISO_stability.dat <==
10000.0 5.56250e-01 7.37500e-01 7.37500e-01 7.37500e-01 7.37500e-01
30000.0 6.50000e-01 7.31250e-01 7.25000e-01 7.25000e-01 7.25000e-01
100000.0 6.00000e-01 7.18750e-01 7.18750e-01 7.18750e-01 7.18750e-01
300000.0 6.75000e-01 7.12500e-01 7.18750e-01 7.18750e-01 7.18750e-01
1000000.0 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01
3000000.0 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01
10000000.0 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01


==> D2Q37A_CM4_4_THM_RE_1e7_MA_0_2000_PR_1_000_128.dat <==
0.0000 0.9517
0.0196 0.9465
0.0392 0.9461
0.0587 0.9461
0.0783 0.9449
0.0979 0.9455
0.1175 0.9455
0.1371 0.9444
0.1566 0.9453
0.1762 0.9449
0.1958 0.9444
0.2154 0.9453
0.2350 0.9444
0.2545 0.9442
0.2741 0.9449
0.2937 0.9438
0.3133 0.9441
0.3329 0.9443
0.3524 0.9433
0.3720 0.9440
0.3916 0.9439
0.4112 0.9432
0.4308 0.9438
0.4504 0.9432
0.4699 0.9429
0.4895 0.9436
0.5091 0.9428
0.5287 0.9426
0.5483 0.9427
0.5678 0.9420
0.5874 0.9423
0.6070 0.9420
0.6266 0.9409
0.6462 0.9408
0.6657 0.9403
0.6853 0.9398
0.7049 0.9401
0.7245 0.9389
0.7441 0.9382
0.7636 0.9385
0.7832 0.9381
0.8028 0.9382
0.8224 0.9377
0.8420 0.9368
0.8615 0.9370
0.8811 0.9370
0.9007 0.9368
0.9203 0.9366
0.9399 0.9357
0.9594 0.9354
0.9790 0.9360
0.9986 0.9357
1.0182 0.9353
1.0378 0.9349
1.0573 0.9344
1.0769 0.9350
1.0965 0.9351
1.1161 0.9346
1.1357 0.9343
1.1553 0.9341
1.1748 0.9344
1.1944 0.9348
1.2140 0.9346
1.2336 0.9341
1.2532 0.9340
1.2727 0.9343
1.2923 0.9348
1.3119 0.9345
1.3315 0.9339
1.3511 0.9338
1.3706 0.9340
1.3902 0.9343
1.4098 0.9342
1.4294 0.9336
1.4490 0.9333
1.4685 0.9336
1.4881 0.9339
1.5077 0.9339
1.5273 0.9334
1.5469 0.9330
1.5664 0.9335
1.5860 0.9339
1.6056 0.9338
1.6252 0.9335
1.6448 0.9331
1.6643 0.9334
1.6839 0.9337
1.7035 0.9337
1.7231 0.9333
1.7427 0.9329
1.7622 0.9329
1.7818 0.9334
1.8014 0.9334
1.8210 0.9329
1.8406 0.9326
1.8602 0.9326
1.8797 0.9330
1.8993 0.9331
1.9189 0.9327
1.9385 0.9323
1.9581 0.9323
1.9776 0.9327
1.9972 0.9329
2.0168 0.9326


==> D2Q37A_CM4_4_THM_RE_1e7_MA_0_2500_PR_1_000_128.dat <==
0.0000 0.9517
0.0196 0.9465
0.0392 0.9462
0.0587 0.9459
0.0783 0.9451
0.0979 0.9448
0.1175 0.9456
0.1371 0.9454
0.1566 0.9456
0.1762 0.9459
0.1958 0.9452
0.2154 0.9449
0.2350 0.9446
0.2545 0.9440
0.2741 0.9440
0.2937 0.9443
0.3133 0.9444
0.3329 0.9447
0.3524 0.9448
0.3720 0.9444
0.3916 0.9440
0.4112 0.9435
0.4308 0.9431
0.4504 0.9432
0.4699 0.9434
0.4895 0.9437
0.5091 0.9438
0.5287 0.9434
0.5483 0.9428
0.5678 0.9422
0.5874 0.9418
0.6070 0.9415
0.6266 0.9412
0.6462 0.9406
0.6657 0.9399
0.6853 0.9392
0.7049 0.9388
0.7245 0.9386
0.7441 0.9380
0.7636 0.9373
0.7832 0.9365
0.8028 0.9359
0.8224 0.9359
0.8420 0.9363
0.8615 0.9364
0.8811 0.9363
0.9007 0.9355
0.9203 0.9345
0.9399 0.9340
0.9594 0.9341
0.9790 0.9345
0.9986 0.9346
1.0182 0.9340
1.0378 0.9333
1.0573 0.9329
1.0769 0.9330
1.0965 0.9332
1.1161 0.9334
1.1357 0.9332
1.1553 0.9326
1.1748 0.9322
1.1944 0.9323
1.2140 0.9328
1.2336 0.9335
1.2532 0.9335
1.2727 0.9330
1.2923 0.9325
1.3119 0.9321
1.3315 0.9325
1.3511 0.9332
1.3706 0.9333
1.3902 0.9329
1.4098 0.9323
1.4294 0.9318
1.4490 0.9319
1.4685 0.9323
1.4881 0.9324
1.5077 0.9324
1.5273 0.9320
1.5469 0.9314
1.5664 0.9315
1.5860 0.9321
1.6056 0.9326
1.6252 0.9328
1.6448 0.9324
1.6643 0.9317
1.6839 0.9315
1.7035 0.9318
1.7231 0.9323
1.7427 0.9326
1.7622 0.9322
1.7818 0.9315
1.8014 0.9310
1.8210 0.9310
1.8406 0.9314
1.8602 0.9318
1.8797 0.9316
1.8993 0.9312
1.9189 0.9307
1.9385 0.9303
1.9581 0.9308
1.9776 0.9313
1.9972 0.9313
2.0168 0.9307


==> D2Q37A_CM4_4_THM_RE_1e7_MA_0_2625_PR_1_000_128.dat <==
0.0000 0.9517
0.0188 0.9465
0.0377 0.9462
0.0565 0.9460
0.0754 0.9457
0.0942 0.9472
0.1131 0.9455
0.1319 0.9454
0.1508 0.9454
0.1696 0.9446
0.1885 0.9458
0.2073 0.9447
0.2262 0.9449
0.2450 0.9449
0.2638 0.9441
0.2827 0.9453
0.3015 0.9442
0.3204 0.9442
0.3392 0.9445
0.3581 0.9437
0.3769 0.9447
0.3958 0.9439
0.4146 0.9439
0.4335 0.9441
0.4523 0.9430
0.4712 0.9439
0.4900 0.9433
0.5088 0.9433
0.5277 0.9436
0.5465 0.9424
0.5654 0.9427
0.5842 0.9418
0.6031 0.9413
0.6219 0.9416
0.6408 0.9407
0.6596 0.9407
0.6785 0.9394
0.6973 0.9383
0.7162 0.9379
0.7350 0.9369
0.7539 0.9375
0.7727 0.9372
0.7915 0.9366
0.8104 0.9365
0.8292 0.9353
0.8481 0.9351
0.8669 0.9350
0.8858 0.9351
0.9046 0.9355
0.9235 0.9349
0.9423 0.9347
0.9612 0.9336
0.9800 0.9328
0.9989 0.9333
1.0177 0.9333
1.0365 0.9338
1.0554 0.9335
1.0742 0.9326
1.0931 0.9322
1.1119 0.9317
1.1308 0.9321
1.1496 0.9324
1.1685 0.9328
1.1873 0.9330
1.2062 0.9323
1.2250 0.9319
1.2439 0.9317
1.2627 0.9319
1.2815 0.9327
1.3004 0.9330
1.3192 0.9330
1.3381 0.9325
1.3569 0.9318
1.3758 0.9316
1.3946 0.9315
1.4135 0.9324
1.4323 0.9326
1.4512 0.9322
1.4700 0.9318
1.4889 0.9310
1.5077 0.9309
1.5265 0.9312
1.5454 0.9317
1.5642 0.9320
1.5831 0.9319
1.6019 0.9317
1.6208 0.9311
1.6396 0.9309
1.6585 0.9314
1.6773 0.9318
1.6962 0.9321
1.7150 0.9320
1.7339 0.9314
1.7527 0.9308
1.7715 0.9305
1.7904 0.9307
1.8092 0.9309
1.8281 0.9310
1.8469 0.9307
1.8658 0.9299
1.8846 0.9297
1.9035 0.9296
1.9223 0.9300
1.9412 0.9307
1.9600 0.9308
1.9789 0.9306
1.9977 0.9299
2.0165 0.9292


==> D2Q37A_CM4_4_THM_RE_1e7_MA_0_2688_PR_1_000_128.dat <==
0.0000 0.9517
0.0193 0.9465
0.0386 0.9462
0.0579 0.9460
0.0772 0.9457
0.0965 0.9472
0.1158 0.9455
0.1351 0.9454
0.1544 0.9454
0.1737 0.9446
0.1929 0.9458
0.2122 0.9447
0.2315 0.9449
0.2508 0.9449
0.2701 0.9441
0.2894 0.9453
0.3087 0.9442
0.3280 0.9442
0.3473 0.9445
0.3666 0.9436
0.3859 0.9447
0.4052 0.9439
0.4245 0.9439
0.4438 0.9440
0.4631 0.9429
0.4824 0.9438
0.5017 0.9432
0.5210 0.9432
0.5403 0.9435
0.5596 0.9423
0.5788 0.9424
0.5981 0.9415
0.6174 0.9409
0.6367 0.9411
0.6560 0.9401
0.6753 0.9401
0.6946 0.9387
0.7139 0.9376
0.7332 0.9372
0.7525 0.9363
0.7718 0.9369
0.7911 0.9367
0.8104 0.9362
0.8297 0.9361
0.8490 0.9348
0.8683 0.9346
0.8876 0.9345
0.9069 0.9346
0.9262 0.9350
0.9455 0.9344
0.9647 0.9342
0.9840 0.9331
1.0033 0.9323
1.0226 0.9327
1.0419 0.9328
1.0612 0.9333
1.0805 0.9331
1.0998 0.9322
1.1191 0.9317
1.1384 0.9313
1.1577 0.9318
1.1770 0.9321
1.1963 0.9326
1.2156 0.9327
1.2349 0.9321
1.2542 0.9317
1.2735 0.9315
1.2928 0.9317
1.3121 0.9324
1.3314 0.9327
1.3506 0.9327
1.3699 0.9321
1.3892 0.9314
1.4085 0.9311
1.4278 0.9311
1.4471 0.9319
1.4664 0.9322
1.4857 0.9318
1.5050 0.9313
1.5243 0.9305
1.5436 0.9304
1.5629 0.9308
1.5822 0.9314
1.6015 0.9317
1.6208 0.9315
1.6401 0.9312
1.6594 0.9305
1.6787 0.9303
1.6980 0.9307
1.7173 0.9311
1.7365 0.9315
1.7558 0.9313
1.7751 0.9306
1.7944 0.9298
1.8137 0.9292
1.8330 0.9293
1.8523 0.9295
1.8716 0.9298
1.8909 0.9299
1.9102 0.9296
1.9295 0.9299
1.9488 0.9305
1.9681 0.9321
1.9874 0.9352
2.0067 0.9393


==> D2Q37A_CM4_4_THM_RE_1e7_MA_0_2750_PR_1_000_128.dat <==
0.0000 0.9517
0.0197 0.9465
0.0395 0.9462
0.0592 0.9459
0.0790 0.9457
0.0987 0.9472
0.1185 0.9455
0.1382 0.9454
0.1579 0.9454
0.1777 0.9446
0.1974 0.9458
0.2172 0.9446
0.2369 0.9448
0.2567 0.9449
0.2764 0.9440
0.2962 0.9453
0.3159 0.9442
0.3356 0.9442
0.3554 0.9445
0.3751 0.9436
0.3949 0.9447
0.4146 0.9439
0.4344 0.9439
0.4541 0.9440
0.4738 0.9429
0.4936 0.9438
0.5133 0.9432
0.5331 0.9431
0.5528 0.9434
0.5726 0.9421
0.5923 0.9421
0.6121 0.9411
0.6318 0.9404
0.6515 0.9406
0.6713 0.9396
0.6910 0.9394
0.7108 0.9381
0.7305 0.9369
0.7503 0.9365
0.7700 0.9357
0.7897 0.9364
0.8095 0.9362
0.8292 0.9357
0.8490 0.9356
0.8687 0.9343
0.8885 0.9341
0.9082 0.9340
0.9280 0.9340
0.9477 0.9344
0.9674 0.9339
0.9872 0.9336
1.0069 0.9325
1.0267 0.9317
1.0464 0.9321
1.0662 0.9322
1.0859 0.9328
1.1056 0.9326
1.1254 0.9318
1.1451 0.9313
1.1649 0.9309
1.1846 0.9314
1.2044 0.9319
1.2241 0.9324
1.2439 0.9326
1.2636 0.9318
1.2833 0.9314
1.3031 0.9312
1.3228 0.9314
1.3426 0.9321
1.3623 0.9324
1.3821 0.9323
1.4018 0.9317
1.4215 0.9309
1.4413 0.9306
1.4610 0.9306
1.4808 0.9314
1.5005 0.9317
1.5203 0.9313
1.5400 0.9307
1.5598 0.9298
1.5795 0.9298
1.5992 0.9302
1.6190 0.9307
1.6387 0.9309
1.6585 0.9307
1.6782 0.9304
1.6980 0.9296
1.7177 0.9293
1.7374 0.9300
1.7572 0.9306
1.7769 0.9312
1.7967 0.9308
1.8164 0.9299
1.8362 0.9290
1.8559 0.9288
1.8757 0.9304
1.8954 0.9327
1.9151 0.9357
1.9349 0.9437


==> D2Q37A_CM4_4_THM_stability.dat <==
10000.0 6.62500e-01 7.81250e-01 3.43750e-01 3.12500e-01 3.12500e-01
30000.0 7.18750e-01 4.06250e-01 2.93750e-01 2.87500e-01 2.87500e-01
100000.0 6.93750e-01 3.00000e-01 2.75000e-01 2.75000e-01 2.68750e-01
300000.0 3.81250e-01 2.81250e-01 2.68750e-01 2.68750e-01 2.68750e-01
1000000.0 2.93750e-01 2.68750e-01 2.68750e-01 2.68750e-01 2.68750e-01
3000000.0 2.75000e-01 2.68750e-01 2.68750e-01 2.68750e-01 2.68750e-01
10000000.0 2.68750e-01 2.68750e-01 2.68750e-01 2.68750e-01 2.68750e-01


==> D2Q37A_MRT4_4_ISO_stability.dat <==
10000.0 5.12500e-01 7.87500e-01 7.37500e-01 7.37500e-01 7.37500e-01
30000.0 6.93750e-01 7.43750e-01 7.25000e-01 7.25000e-01 7.25000e-01
100000.0 7.68750e-01 7.25000e-01 7.18750e-01 7.18750e-01 7.18750e-01
300000.0 7.37500e-01 7.18750e-01 7.18750e-01 7.18750e-01 7.18750e-01
1000000.0 7.18750e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01
3000000.0 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01
10000000.0 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01 7.12500e-01


==> convergence.dat <==
20 5.96081e-02 2.69559e-02 3.10228e-02 7.26066e-02 1.33421e-02 7.12056e-02 1.34488e-02 7.95066e-02 2.65282e-02 3.30678e-02 2.65282e-02 3.31241e-02 2.65282e-02 3.32018e-02 2.65282e-02 3.31777e-02
40 1.36129e-02 6.90375e-03 6.82450e-03 1.72911e-02 3.26457e-03 1.69652e-02 3.24827e-03 1.88828e-02 6.21824e-03 7.93065e-03 6.21824e-03 7.93439e-03 6.21824e-03 7.93955e-03 6.21824e-03 7.93795e-03
80 3.30862e-03 1.69901e-03 1.65764e-03 4.27680e-03 8.11871e-04 4.18790e-03 8.06442e-04 4.65795e-03 1.53483e-03 1.96543e-03 1.53483e-03 1.96567e-03 1.53483e-03 1.96600e-03 1.53483e-03 1.96589e-03
160 8.22618e-04 4.24157e-04 4.11303e-04 1.06535e-03 2.02502e-04 1.04123e-03 2.00978e-04 1.15700e-03 3.82478e-04 4.90687e-04 3.82478e-04 4.90702e-04 3.82478e-04 4.90722e-04 3.82478e-04 4.90716e-04
320 2.05377e-04 1.06614e-04 1.02479e-04 2.64954e-04 5.04370e-05 2.57603e-04 5.00131e-05 2.85284e-04 9.55107e-05 1.22951e-04 9.55106e-05 1.22952e-04 9.55106e-05 1.22953e-04 9.55106e-05 1.22952e-04


==> errors.dat <==
 u0      evc      etc      evm      etm
0.0 0.001696 0.001200 0.001696 0.001200
0.1 0.001584 0.001182 0.001585 0.024073
0.2 0.001472 0.001170 0.001474 0.046761
0.3 0.001361 0.001164 0.001363 0.069265
0.4 0.001249 0.001162 0.001251 0.091588
0.5 0.001137 0.001165 0.001139 0.113730


==> modes.dat <==
  t      vis      thm      acs
  0 1.000000 1.000000 1.000000
  7 0.997197 0.990842 0.842935
 14 0.995350 0.983228 0.422514
 21 0.993423 0.975659 0.128315
 28 0.991507 0.968146 0.635624
 35 0.989594 0.960691 0.940175
 42 0.987685 0.953297 0.947394
 49 0.985780 0.945964 0.656730
 56 0.983878 0.938689 0.161281
 63 0.981980 0.931470 0.382011
 70 0.980085 0.924302 0.802069
 77 0.978195 0.917186 0.967545
 84 0.976308 0.910123 0.827888
 91 0.974424 0.903115 0.428766
 98 0.972544 0.896164 0.102846
105 0.970667 0.889269 0.599057
112 0.968794 0.882430 0.904069
119 0.966926 0.875642 0.923097
126 0.965061 0.868903 0.651812
133 0.963199 0.862213 0.177177
140 0.961340 0.855573 0.350418
147 0.959485 0.848985 0.764803
154 0.957635 0.842451 0.936353
161 0.955788 0.835971 0.812541
168 0.953944 0.829541 0.433999
175 0.952103 0.823159 0.078798
182 0.950265 0.816822 0.563862
189 0.948432 0.810531 0.868856
196 0.946603 0.804289 0.898936
203 0.944778 0.798096 0.646235
210 0.942955 0.791954 0.191831
217 0.941134 0.785863 0.320258
224 0.939318 0.779818 0.728706
231 0.937507 0.773818 0.905703
238 0.935700 0.767861 0.796941
245 0.933895 0.761947 0.438267
252 0.932091 0.756078 0.056118
259 0.930292 0.750256 0.530007
266 0.928497 0.744482 0.834534
273 0.926708 0.738756 0.874938
280 0.924921 0.733073 0.640047
287 0.923136 0.727432 0.205296
294 0.921353 0.721831 0.291486
301 0.919576 0.716271 0.693762
308 0.917803 0.710754 0.875607
315 0.916033 0.705282 0.781127
322 0.914266 0.699855 0.441624
329 0.912501 0.694471 0.034755
336 0.910739 0.689128 0.497459
343 0.908982 0.683824 0.801097
350 0.907230 0.678558 0.851130

